Time-Sensitive Bayesian Information Aggregation for Crowdsourcing Systems

Crowdsourcing systems commonly face the problem of aggregating multiple judgments provided by potentially unreliable workers. In addition, several aspects of the design of efficient crowdsourcing processes, such as defining worker's bonuses, fair prices and time limits of the tasks, involve knowledge of the likely duration of the task at hand. Bringing this together, in this work we introduce a new time--sensitive Bayesian aggregation method that simultaneously estimates a task's duration and obtains reliable aggregations of crowdsourced judgments. Our method, called BCCTime, builds on the key insight that the time taken by a worker to perform a task is an important indicator of the likely quality of the produced judgment. To capture this, BCCTime uses latent variables to represent the uncertainty about the workers' completion time, the tasks' duration and the workers' accuracy. To relate the quality of a judgment to the time a worker spends on a task, our model assumes that each task is completed within a latent time window within which all workers with a propensity to genuinely attempt the labelling task (i.e., no spammers) are expected to submit their judgments. In contrast, workers with a lower propensity to valid labeling, such as spammers, bots or lazy labelers, are assumed to perform tasks considerably faster or slower than the time required by normal workers. Specifically, we use efficient message-passing Bayesian inference to learn approximate posterior probabilities of (i) the confusion matrix of each worker, (ii) the propensity to valid labeling of each worker, (iii) the unbiased duration of each task and (iv) the true label of each task. Using two real-world public datasets for entity linking tasks, we show that BCCTime produces up to 11% more accurate classifications and up to 100% more informative estimates of a task's duration compared to state-of-the-art methods.

==> time_graphs.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'time_graphs.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1284.76877029bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.59423309)%
    \put(0,0){\includegraphics[width=\unitlength]{time_graphs.pdf}}%
    \put(0.00624164,0.35599571){\makebox(0,0)[lb]{\smash{00.5
1
1.5
2
2.5
3
3.5
4}}}%
    \put(0.07979676,0.58713672){\makebox(0,0)[lb]{\smash{Good worker accuracy: 0.956
}}}%
    \put(0.00624164,0.04109746){\makebox(0,0)[lb]{\smash{00.5
1
1.5
2
2.5
3}}}%
    \put(0.0906615,0.27181824){\makebox(0,0)[lb]{\smash{Good worker accuracy: 0.800}}}%
    \put(0.35850066,0.35599571){\makebox(0,0)[lb]{\smash{00.2
0.4
0.6
0.8
1
1.2
1.4
1.6
1.8
2}}}%
    \put(0.42539199,0.58713672){\makebox(0,0)[lb]{\smash{Short-time worker accuracy: 0.400
}}}%
    \put(0.35850066,0.04163119){\makebox(0,0)[lb]{\smash{0246810
12
14
16
18}}}%
    \put(0.42490035,0.27208511){\makebox(0,0)[lb]{\smash{Short-time worker accuracy: 0.684}}}%
    \put(0.70545527,0.12923551){\rotatebox{90}{\makebox(0,0)[lb]{\smash{\# judgments}}}}%
    \put(0.70898065,0.04109746){\makebox(0,0)[lb]{\smash{0123456789}}}%
    \put(0.78047454,0.27155136){\makebox(0,0)[lb]{\smash{Long-time worker accuracy: 0.579}}}%
    \put(0.81760233,0.32178284){\makebox(0,0)[lb]{\smash{Relative time taken}}}%
    \put(0.77864527,0.58713672){\makebox(0,0)[lb]{\smash{Long-time worker accuracy: 0.664}}}%
    \put(0.14243266,0.31321911){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(a)}}}%
    \put(0.50109643,0.31321911){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(b)}}}%
    \put(0.85353335,0.29453869){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(c)}}}%
    \put(0.14243266,0.00187899){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(d)}}}%
    \put(0.50109643,0.00187899){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(e)}}}%
    \put(0.85353335,0.00187899){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(f)}}}%
    \put(0.69484599,0.3579527){\makebox(0,0)[lb]{\smash{0
}}}%
    \put(0.71000253,0.21224557){\makebox(0,0)[lb]{\smash{real}}}%
    \put(0.69088127,0.39385653){\makebox(0,0)[lb]{\smash{20}}}%
    \put(0.69088127,0.42976341){\makebox(0,0)[lb]{\smash{40}}}%
    \put(0.69088127,0.46566724){\makebox(0,0)[lb]{\smash{60}}}%
    \put(0.69088127,0.50158019){\makebox(0,0)[lb]{\smash{80}}}%
    \put(0.68691655,0.53749619){\makebox(0,0)[lb]{\smash{100}}}%
    \put(0.68691655,0.57340002){\makebox(0,0)[lb]{\smash{120}}}%
    \put(0.71601711,0.3392723){\makebox(0,0)[lb]{\smash{0
}}}%
    \put(0.74405452,0.3392723){\makebox(0,0)[lb]{\smash{2}}}%
    \put(0.77199463,0.3392723){\makebox(0,0)[lb]{\smash{4}}}%
    \put(0.8000746,0.3392723){\makebox(0,0)[lb]{\smash{6}}}%
    \put(0
